Fixed confidence community mode estimation

Our aim is to estimate the largest community (a.k.a., mode) in a population composed of multiple disjoint communities. This estimation is performed in a fixed confidence setting via sequential sampling of individuals with replacement. We consider two sampling models: (i) an identityless model, wherein only the community of each sampled individual is revealed, and (ii) an identity-based model, wherein the learner is able to discern whether or not each sampled individual has been sampled before, in addition to the community of that individual. The former model corresponds to the classical problem of identifying the mode of a discrete distribution, whereas the latter seeks to capture the utility of identity information in mode estimation. For each of these models, we establish information theoretic lower bounds on the expected number of samples needed to meet the prescribed confidence level, and propose sound algorithms with a sample complexity that is provably asymptotically optimal. Our analysis highlights that identity information can indeed be utilized to improve the efficiency of community mode estimation.

==> data_iless.txt <==
	delta    avg_tau_delta_iless
	-4.6052    4608.22000000000
	-3.6889    4375.30000000000
	-2.9957    4178.68000000000
	-2.5903    4080.35000000000
	-2.3026    3968.46000000000
	


==> data_ppr.txt <==
	delta         avg_tau_delta_ppr
	-4.6052       1941.75000000000
	-3.6889       1718.08000000000
	-2.9957       1573.81000000000
	-2.5903       1499.47000000000
	-2.3026       1410.25000000000
	


==> data_wi.txt <==
	delta         avg_tau_delta_wi
	-4.6052       441.400000000000
	-3.6889       428.690000000000
	-2.9957       419.750000000000
	-2.5903       414.640000000000
	-2.3026       410.670000000000
	


==> data_wi_with_nime1v1.txt <==
	delta         avg_tau_delta_wi
	-4.6052       437.050000000000
	-3.6889       424.010000000000
	-2.9957       412.340000000000
	-2.5903       403.840000000000
	-2.3026       396.490000000000
	

